LLR-based Successive Cancellation List Decoding of Polar Codes

We show that successive cancellation list decoding can be formulated exclusively using log-likelihood ratios. In addition to numerical stability, the log-likelihood ratio based formulation has useful properties which simplify the sorting step involved in successive cancellation list decoding. We propose a hardware architecture of the successive cancellation list decoder in the log-likelihood ratio domain which, compared to a log-likelihood domain implementation, requires less irregular and smaller memories. This simplification together with the gains in the metric sorter, lead to $56\%$ to $137\%$ higher throughput per unit area than other recently proposed architectures. We then evaluate the empirical performance of the CRC-aided successive cancellation list decoder at different list sizes using different CRCs and conclude that it is important to adapt the CRC length to the list size in order to achieve the best error-rate performance of concatenated polar codes. Finally, we synthesize conventional successive cancellation decoders at large block-lengths with the same block-error probability as our proposed CRC-aided successive cancellation list decoders to demonstrate that, while our decoders have slightly lower throughput and larger area, they have a significantly smaller decoding latency.

==> data/fixed/1024-0.5-1.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.5
# Used for communicating over BAWGNC.
# Decoded using a fixed point SC List Decoder with L = 1
# The LLRs are quantized using Q_i = 5 and Q_f = 0 fractional bits
# (plus one sign bit).
# The path metrics are quantized using M_i = 8 and M_f = 0 fractional bits.
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.997631           0.005           40000           40095
            0.25        0.987045           0.005           40000           40525
             0.5        0.954791           0.005           40000           41894
            0.75        0.871669           0.005           40000           45889
               1        0.727656           0.005           40000           54971
            1.25        0.533817           0.005           40000           74932
             1.5        0.338066           0.005           40000          118320
            1.75        0.182881           0.005           40000          218722
               2       0.0853122           0.005           40000          468866
            2.25       0.0341912           0.005           40000     1.16989e+06
             2.5        0.012357           0.005           40000     3.23704e+06
            2.75      0.00408941           0.005           40000     9.78135e+06
               3      0.00131284           0.005           40000     3.04684e+07
            3.25      0.00040758      0.00700501           20379           5e+07
             3.5      0.00012616       0.0125908            6308           5e+07
            3.75       4.074e-05       0.0221567            2037           5e+07
               4       1.192e-05       0.0409616             596           5e+07


==> data/fixed/1024-0.5-2-CRC16.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.515625
# Effective information rate = 0.5
# Used for communicating over BAWGNC.
# Decoded using a fixed point SC List Decoder with L = 2
# aided by a CRC-16 with generator 0x8005
# The LLRs are quantized using Q_i = 5 and Q_f = 0 fractional bits
# (plus one sign bit).
# The path metrics are quantized using M_i = 8 and M_f = 0 fractional bits.
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.999375           0.025            1600            1601
            0.25        0.988875       0.0353553             800             809
             0.5        0.969697           0.025            1600            1650
            0.75        0.870511       0.0353553             800             919
               1        0.717167           0.025            1600            2231
            1.25        0.512164       0.0353553             800            1562
             1.5        0.293956           0.025            1600            5443
            1.75        0.142857       0.0353553             800            5600
               2       0.0537562           0.025            1600           29764
            2.25       0.0180144       0.0353553             800           44409
             2.5      0.00533314           0.025            1600          300011
            2.75       0.0013796       0.0353553             800          579877
               3     0.000354861           0.025            1600     4.50881e+06
            3.25     8.39586e-05       0.0354663             795     9.46895e+06
             3.5        2.35e-05       0.0461266             470           2e+07
            3.75     6.11411e-06       0.0905357             122     1.99538e+07
               4           9e-07        0.235702              18           2e+07


==> data/fixed/1024-0.5-2-CRC4.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.503906
# Effective information rate = 0.5
# Used for communicating over BAWGNC.
# Decoded using a fixed point SC List Decoder with L = 2
# aided by a CRC-4 with generator 0x3
# The LLRs are quantized using Q_i = 5 and Q_f = 0 fractional bits
# (plus one sign bit).
# The path metrics are quantized using M_i = 8 and M_f = 0 fractional bits.
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.997506            0.05             400             401
            0.25         0.97561            0.05             400             410
             0.5        0.917431            0.05             400             436
            0.75        0.801603            0.05             400             499
               1        0.580552            0.05             400             689
            1.25        0.390244            0.05             400            1025
             1.5        0.214592            0.05             400            1864
            1.75       0.0896057            0.05             400            4464
               2       0.0331153            0.05             400           12079
            2.25       0.0105666            0.05             400           37855
             2.5      0.00292346            0.05             400          136824
            2.75     0.000931971            0.05             400          429198
               3     0.000231831            0.05             400     1.72539e+06
            3.25     5.91298e-05            0.05             400     6.76478e+06
             3.5     1.61504e-05            0.05             400     2.47672e+07
            3.75     3.88829e-06       0.0564333             314     8.07554e+07
               4     1.35034e-06       0.0863868             134      9.9234e+07


==> data/fixed/1024-0.5-2-LL.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.5
# Code optimized for BAWGNC(0.6309)
# Used for communicating over BAWGNC.
# Decoded using an LL-based SC List Decoder with L = 2
# Fixed-Point implementation using Q = 4 quantization bits for LLs
#      Eb/N0             P_e           delta         N_error          Trials
           0        0.991277            0.01           10000           10088
        0.25        0.962094            0.01           10000           10394
         0.5        0.892857            0.01           10000           11200
        0.75        0.743605            0.01           10000           13448
           1         0.54404            0.01           10000           18381
        1.25        0.321833            0.01           10000           31072
         1.5        0.166212            0.01           10000           60164
        1.75       0.0717118            0.01           10000          139447
           2        0.027143            0.01           10000          368419
        2.25      0.00975447            0.01           10000         1025171
         2.5      0.00344555            0.01           10000         2902291
        2.75      0.00125302       0.0102452            9527         7603252
           3     0.000478297       0.0144851            4766         9964519
        3.25       0.0001713       0.0241614            1713        10000000
         3.5        7.04e-05       0.0376889             704        10000000
        3.75        2.26e-05        0.066519             226        10000000
           4         6.7e-06        0.122169              67        10000000


==> data/fixed/1024-0.5-2.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.5
# Code optimized for BAWGNC(0.6309)
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 2
# Fixed-Point implementation using Q = 5 (plus one sign) quantization bits for LLRs
# and 8 bits for the path metric.
#      Eb/N0             P_e           delta         N_error          Trials
           0        0.992654            0.01           10000           10074
        0.25        0.969556            0.01           10000           10314
         0.5        0.909918            0.01           10000           10990
        0.75         0.76693            0.01           10000           13039
           1         0.56243            0.01           10000           17780
        1.25        0.331576            0.01           10000           30159
         1.5        0.167325            0.01           10000           59764
        1.75       0.0707429            0.01           10000          141357
           2        0.026477            0.01           10000          377686
        2.25      0.00914545            0.01           10000         1093440
         2.5      0.00322986            0.01           10000         3096106
        2.75      0.00119562       0.0102847            9454         7907221
           3     0.000446474       0.0149873            4452         9971464
        3.25       0.0001634       0.0247385            1634        10000000
         3.5        6.56e-05       0.0390434             656        10000000
        3.75        1.94e-05       0.0717958             194        10000000
           4         5.8e-06        0.131306              58        10000000


==> data/fixed/1024-0.5-4-CRC16.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.515625
# Effective information rate = 0.5
# Used for communicating over BAWGNC.
# Decoded using a fixed point SC List Decoder with L = 4
# aided by a CRC-16 with generator 0x8005
# The LLRs are quantized using Q_i = 5 and Q_f = 0 fractional bits
# (plus one sign bit).
# The path metrics are quantized using M_i = 8 and M_f = 0 fractional bits.
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.996684       0.0154157            4208            4222
            0.25        0.981405       0.0162221            3800            3872
             0.5        0.916118       0.0176777            3200            3493
            0.75        0.795478       0.0162221            3800            4777
               1        0.579056       0.0154157            4208            7267
            1.25        0.336641       0.0162221            3800           11288
             1.5        0.167917       0.0176777            3200           19057
            1.75       0.0585147       0.0162221            3800           64941
               2       0.0178955       0.0154157            4208          235143
            2.25      0.00451737       0.0162221            3800          841197
             2.5      0.00100668       0.0176777            3200     3.17876e+06
            2.75     0.000212839         0.01625            3787     1.77928e+07
               3      4.3514e-05       0.0187912            2832     6.50825e+07
            3.25     8.53554e-06       0.0412744             587     6.87713e+07
             3.5      1.9625e-06       0.0798087             157           8e+07
            3.75      3.4823e-07        0.204124              24       6.892e+07
               4           5e-08             0.5               4           8e+07


==> data/fixed/1024-0.5-4-CRC8.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.507812
# Effective information rate = 0.5
# Used for communicating over BAWGNC.
# Decoded using a fixed point SC List Decoder with L = 4
# aided by a CRC-8 with generator 0xd5
# The LLRs are quantized using Q_i = 5 and Q_f = 0 fractional bits
# (plus one sign bit).
# The path metrics are quantized using M_i = 8 and M_f = 0 fractional bits.
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.992843       0.0123844            6520            6567
            0.25        0.964088       0.0158114            4000            4149
             0.5        0.883002       0.0353553             800             906
            0.75        0.714031       0.0158114            4000            5602
               1        0.486821       0.0123844            6520           13393
            1.25        0.266791       0.0158114            4000           14993
             1.5        0.111638       0.0353553             800            7166
            1.75       0.0395062       0.0158114            4000          101250
               2       0.0113507       0.0123844            6520          574415
            2.25      0.00277612       0.0158114            4000     1.44086e+06
             2.5     0.000602038       0.0353553             800     1.32882e+06
            2.75     0.000136492       0.0158971            3957     2.89907e+07
               3     3.00798e-05       0.0161902            3815     1.26829e+08
            3.25     6.68405e-06        0.032969             920     1.37641e+08
             3.5        1.42e-06       0.0839181             142           1e+08
            3.75     2.86667e-07        0.152499              43         1.5e+08
               4           1e-07        0.223607              20           2e+08


==> data/fixed/1024-0.5-4-LL.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.5
# Code optimized for BAWGNC(0.6309)
# Used for communicating over BAWGNC.
# Decoded using an LL-based SC List Decoder with L = 4
# Fixed-Point implementation using Q = 4 quantization bits for LLs
#      Eb/N0             P_e           delta         N_error          Trials
           0         0.97972            0.01           10000           10207
        0.25        0.924642            0.01           10000           10815
         0.5        0.808931            0.01           10000           12362
        0.75        0.613046            0.01           10000           16312
           1        0.384216            0.01           10000           26027
        1.25        0.200711            0.01           10000           49823
         1.5       0.0895071            0.01           10000          111723
        1.75       0.0358405            0.01           10000          279014
           2       0.0142811            0.01           10000          700227
        2.25      0.00577608            0.01           10000         1731278
         2.5      0.00236749            0.01           10000         4223881
        2.75      0.00101806       0.0106631            8795         8639016
           3     0.000420084       0.0154451            4192         9978951
        3.25       0.0001649       0.0246258            1649        10000000
         3.5        6.78e-05       0.0384048             678        10000000
        3.75        2.19e-05       0.0675737             219        10000000
           4         8.5e-06        0.108465              85        10000000


==> data/fixed/1024-0.5-4.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.5
# Code optimized for BAWGNC(0.6309)
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 4
# Fixed-Point implementation using Q = 5 (plus one sign) quantization bits for LLRs
# and 8 bits for the path metric.
#      Eb/N0             P_e           delta         N_error          Trials
           0        0.983284            0.01           10000           10170
        0.25        0.937559            0.01           10000           10666
         0.5        0.828638            0.01           10000           12068
        0.75        0.640164            0.01           10000           15621
           1        0.406802            0.01           10000           24582
        1.25        0.207948            0.01           10000           48089
         1.5       0.0916313            0.01           10000          109133
        1.75       0.0358392            0.01           10000          279024
           2          0.0139            0.01           10000          719426
        2.25      0.00578415            0.01           10000         1728862
         2.5      0.00253197       0.0100015            9997         3948306
        2.75      0.00107175       0.0104979            9074         8466535
           3     0.000431075       0.0152481            4301         9977377
        3.25       0.0001583       0.0251339            1583        10000000
         3.5        6.22e-05       0.0400963             622        10000000
        3.75        1.82e-05       0.0741249             182        10000000
           4         5.3e-06        0.137361              53        10000000


==> data/fixed/1024-0.5-8-CRC16.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.515625
# Effective information rate = 0.5
# Used for communicating over BAWGNC.
# Decoded using a fixed point SC List Decoder with L = 8
# aided by a CRC-16 with generator 0x8005
# The LLRs are quantized using Q_i = 5 and Q_f = 0 fractional bits
# (plus one sign bit).
# The path metrics are quantized using M_i = 8 and M_f = 0 fractional bits.
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.992215      0.00844551           14020           14130
            0.25        0.965711      0.00437269           52300           54157
             0.5        0.880842      0.00437269           52300           59375
            0.75        0.704833      0.00437269           52300           74202
               1        0.465425      0.00844551           14020           30123
            1.25        0.237015      0.00437269           52300          220661
             1.5       0.0930108      0.00437269           52300          562300
            1.75       0.0277681      0.00437269           52300     1.88346e+06
               2      0.00648721      0.00844551           14020     2.16117e+06
            2.25      0.00125917      0.00437269           52300     4.15354e+07
             2.5     0.000214772      0.00543703           33828     1.57506e+08
            2.75     3.41632e-05       0.0104593            9141     2.67568e+08
               3     5.85464e-06       0.0217855            2107     3.59885e+08
            3.25      9.8706e-07       0.0508329             387     3.92073e+08
             3.5     2.16161e-07        0.107833              86     3.97851e+08
            3.75     5.00215e-08        0.223607              20     3.99828e+08
               4     1.00041e-08             0.5               4     3.99836e+08


==> data/fixed/1024-0.5-8-LL.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.5
# Code optimized for BAWGNC(0.6309)
# Used for communicating over BAWGNC.
# Decoded using an LL-based SC List Decoder with L = 8
# Fixed-Point implementation using Q = 4 quantization bits for LLs
#      Eb/N0             P_e           delta         N_error          Trials
           0        0.964334            0.01           10000           10370
        0.25        0.885389            0.01           10000           11294
         0.5        0.736491            0.01           10000           13578
        0.75        0.515304            0.01           10000           19406
           1        0.293182            0.01           10000           34109
        1.25        0.145164            0.01           10000           68887
         1.5       0.0633056            0.01           10000          157964
        1.75       0.0267154            0.01           10000          374317
           2       0.0116935            0.01           10000          855177
        2.25      0.00526911            0.01           10000         1897852
         2.5      0.00227334       0.0100005            9999         4398369
        2.75      0.00100642       0.0107224            8698         8642487
           3     0.000420241       0.0154783            4174         9932397
        3.25     0.000165427       0.0246482            1646         9950000
         3.5     6.72362e-05       0.0386622             669         9950000
        3.75     2.22111e-05       0.0672673             221         9950000
           4     8.94472e-06           0.106              89         9950000


==> data/fixed/1024-0.5-8.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.5
# Code optimized for BAWGNC(0.6309)
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 8
# Fixed-Point implementation using Q = 5 (plus one sign) quantization bits for LLRs
# and 8 bits for the path metric.
#      Eb/N0             P_e           delta         N_error          Trials
           0        0.973047            0.01           10000           10277
        0.25        0.905551            0.01           10000           11043
         0.5        0.766401            0.01           10000           13048
        0.75        0.540511            0.01           10000           18501
           1        0.310183            0.01           10000           32239
        1.25         0.14943            0.01           10000           66921
         1.5       0.0640352            0.01           10000          156164
        1.75       0.0268381            0.01           10000          372604
           2       0.0118311            0.01           10000          845231
        2.25      0.00550534            0.01           10000         1816419
         2.5       0.0025608        0.010001            9998         3904255
        2.75      0.00109985       0.0104473            9162         8330264
           3     0.000426182       0.0153339            4253         9979303
        3.25       0.0001553       0.0253755            1553        10000000
         3.5        6.13e-05       0.0403896             613        10000000
        3.75        1.75e-05       0.0755929             175        10000000
           4         5.4e-06        0.136083              54        10000000


==> data/fixed/2048-0.5-1.dat <==
# Performance of Polar Code of block length N = 2048 and rate R = 0.5
# Used for communicating over BAWGNC.
# Decoded using a fixed point SC List Decoder with L = 1
# The LLRs are quantized using Q_i = 5 and Q_f = 0 fractional bits
# (plus one sign bit).
# The path metrics are quantized using M_i = 16 and M_f = 0 fractional bits.
#          Eb/N0             P_e           delta         N_error          Trials
               0               1            0.05             400             400
            0.25               1            0.05             400             400
             0.5        0.992556            0.05             400             403
            0.75         0.97561            0.05             400             410
               1        0.858369            0.05             400             466
            1.25        0.660066            0.05             400             606
             1.5        0.392157            0.05             400            1020
            1.75        0.182066            0.05             400            2197
               2       0.0651572            0.05             400            6139
            2.25       0.0190503            0.05             400           20997
             2.5      0.00493742            0.05             400           81014
            2.75      0.00139241            0.05             400          287271
               3     0.000328847            0.05             400     1.21637e+06
            3.25     7.48197e-05            0.05             400     5.34618e+06
             3.5     2.24834e-05            0.05             400     1.77909e+07
            3.75     6.60982e-06            0.05             400      6.0516e+07
               4        1.92e-06       0.0721688             192           1e+08


==> data/fixed/4096-0.5-1.dat <==
# Performance of Polar Code of block length N = 4096 and rate R = 0.5
# Used for communicating over BAWGNC.
# Decoded using a fixed point SC List Decoder with L = 1
# The LLRs are quantized using Q_i = 5 and Q_f = 0 fractional bits
# (plus one sign bit).
# The path metrics are quantized using M_i = 17 and M_f = 0 fractional bits.
#          Eb/N0             P_e           delta         N_error          Trials
               0               1            0.05             400             400
            0.25               1            0.05             400             400
             0.5               1            0.05             400             400
            0.75        0.995025            0.05             400             402
               1        0.936768            0.05             400             427
            1.25        0.689655            0.05             400             580
             1.5        0.347524            0.05             400            1151
            1.75        0.119012            0.05             400            3361
               2       0.0279193            0.05             400           14327
            2.25      0.00529129            0.05             400           75596
             2.5     0.000911523            0.05             400          438826
            2.75     0.000172119            0.05             400     2.32398e+06
               3     3.50929e-05            0.05             400     1.13983e+07
            3.25     7.13562e-06            0.05             400     5.60568e+07
             3.5        1.32e-06       0.0870388             132           1e+08
            3.75         3.9e-07        0.160128              39           1e+08
               4           8e-08        0.353553               8           1e+08


==> data/float/1024-0.5-1.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 1
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.996239           0.005           40000           40151
            0.25        0.983115           0.005           40000           40687
             0.5        0.939739           0.005           40000           42565
            0.75        0.847727           0.005           40000           47185
               1        0.691862           0.005           40000           57815
            1.25        0.494248           0.005           40000           80931
             1.5        0.303949           0.005           40000          131601
            1.75        0.160908           0.005           40000          248590
               2       0.0735017           0.005           40000          544205
            2.25       0.0300403           0.005           40000     1.33154e+06
             2.5       0.0110785           0.005           40000      3.6106e+06
            2.75       0.0037913      0.00514746           37741     9.95463e+06
               3       0.0012437       0.0089669           12437           1e+07
            3.25       0.0004032       0.0157485            4032           1e+07
             3.5       0.0001292       0.0278207            1292           1e+07
            3.75         4.1e-05       0.0493865             410           1e+07
               4        1.18e-05       0.0920575             118           1e+07


==> data/float/1024-0.5-2-CRC16.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.515625
# Effective information rate = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 2
# aided by a CRC-16 with generator 0x8005
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.997506            0.05             400             401
            0.25        0.968523            0.05             400             413
             0.5        0.911162            0.05             400             439
            0.75        0.798403            0.05             400             501
               1        0.592593            0.05             400             675
            1.25        0.384615            0.05             400            1040
             1.5        0.213561            0.05             400            1873
            1.75       0.0868244            0.05             400            4607
               2       0.0337838            0.05             400           11840
            2.25       0.0116435            0.05             400           34354
             2.5      0.00323447            0.05             400          123668
            2.75     0.000925273            0.05             400          432305
               3     0.000231012            0.05             400     1.73151e+06
            3.25     5.71858e-05            0.05             400     6.99474e+06
             3.5      1.6132e-05            0.05             400     2.47954e+07
            3.75     3.63398e-06        0.056888             309     8.50308e+07
               4     9.40291e-07        0.103142              94      9.9969e+07


==> data/float/1024-0.5-2-CRC4.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.503906
# Effective information rate = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 2
# aided by a CRC-4 with generator 0x3
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.983471       0.0458349             476             484
            0.25        0.947431       0.0249688            1604            1693
             0.5        0.843882            0.05             400             474
            0.75        0.683717       0.0249688            1604            2346
               1        0.482759       0.0458349             476             986
            1.25        0.278569       0.0249688            1604            5758
             1.5        0.130208            0.05             400            3072
            1.75       0.0553294       0.0249688            1604           28990
               2       0.0201592       0.0458349             476           23612
            2.25      0.00631158       0.0249688            1604          254136
             2.5      0.00186099            0.05             400          214939
            2.75     0.000555357       0.0249688            1604     2.88823e+06
               3     0.000150099       0.0458349             476     3.17125e+06
            3.25     4.37203e-05       0.0272266            1349     3.08552e+07
             3.5     1.27361e-05            0.05             400     3.14067e+07
            3.75     3.41646e-06       0.0854358             137        4.01e+07
               4     8.18144e-07        0.101535              97     1.18561e+08


==> data/float/1024-0.5-2-CRC8.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.507812
# Effective information rate = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 2
# aided by a CRC-8 with generator 0xd5
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.995025            0.05             400             402
            0.25        0.970874            0.05             400             412
             0.5        0.856531            0.05             400             467
            0.75        0.775194            0.05             400             516
               1        0.519481            0.05             400             770
            1.25         0.29985            0.05             400            1334
             1.5        0.163465            0.05             400            2447
            1.75       0.0614156            0.05             400            6513
               2       0.0233318            0.05             400           17144
            2.25      0.00703012            0.05             400           56898
             2.5      0.00195039            0.05             400          205087
            2.75     0.000556143            0.05             400          719240
               3     0.000150474            0.05             400     2.65826e+06
            3.25     3.54727e-05            0.05             400     1.12763e+07
             3.5     9.64514e-06       0.0503793             394     4.08496e+07
            3.75      2.3724e-06       0.0677285             218     9.18899e+07
               4         4.4e-07        0.150756              44           1e+08


==> data/float/1024-0.5-2.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 2
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.984179           0.005           40000           40643
            0.25        0.944176           0.005           40000           42365
             0.5        0.845505           0.005           40000           47309
            0.75        0.676842           0.005           40000           59098
               1        0.461984           0.005           40000           86583
            1.25        0.267355           0.005           40000          149614
             1.5        0.131557           0.005           40000          304051
            1.75       0.0557932           0.005           40000          716933
               2       0.0214101           0.005           40000     1.86828e+06
            2.25      0.00771702           0.005           40000     5.18335e+06
             2.5       0.0026984      0.00608761           26984           1e+07
            2.75       0.0009644       0.0101829            9644           1e+07
               3       0.0003453       0.0170177            3453           1e+07
            3.25       0.0001198       0.0288916            1198           1e+07
             3.5         3.9e-05        0.050637             390           1e+07
            3.75        1.48e-05       0.0821995             148           1e+07
               4         3.7e-06        0.164399              37           1e+07


==> data/float/1024-0.5-4-CRC.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.515625
# Effective information rate = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 4
# aided by a CRC-16 with generator 0x8005
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.988142       0.0111803            8000            8096
            0.25        0.956126       0.0137987            5252            5493
             0.5        0.847009           0.025            1600            1889
            0.75        0.672127       0.0137987            5252            7814
               1        0.444865       0.0111803            8000           17983
            1.25        0.237615       0.0137987            5252           22103
             1.5       0.0993974           0.025            1600           16097
            1.75       0.0342563       0.0137987            5252          153315
               2      0.00983687       0.0111803            8000          813267
            2.25       0.0024362       0.0137987            5252     2.15582e+06
             2.5     0.000550963           0.025            1600     2.90401e+06
            2.75     0.000117987       0.0142163            4948     4.19367e+07
               3     2.50017e-05        0.024731            1635     6.53956e+07
            3.25     5.24985e-06       0.0478913             436       8.305e+07
             3.5       1.175e-06        0.103142              94           8e+07
            3.75     3.13064e-07        0.196116              26       8.305e+07
               4         2.5e-08        0.707107               2           8e+07


==> data/float/1024-0.5-4-CRC16.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.515625
# Effective information rate = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 4
# aided by a CRC-16 with generator 0x8005
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.973236            0.05             400             411
            0.25        0.950119            0.05             400             421
             0.5        0.869565            0.05             400             460
            0.75        0.695652            0.05             400             575
               1        0.427807            0.05             400             935
            1.25        0.246305            0.05             400            1624
             1.5        0.101317            0.05             400            3948
            1.75       0.0339299            0.05             400           11789
               2      0.00964111            0.05             400           41489
            2.25      0.00256744            0.05             400          155797
             2.5     0.000534763            0.05             400          747995
            2.75     0.000124691            0.05             400     3.20794e+06
               3     2.67037e-05            0.05             400     1.49792e+07
            3.25     4.91891e-06       0.0527046             360      7.3187e+07
             3.5     1.10736e-06       0.0966736             107     9.66263e+07
            3.75     2.72701e-07         0.19245              27     9.90096e+07
               4     7.00886e-08        0.377964               7     9.98736e+07


==> data/float/1024-0.5-4-CRC4.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.503906
# Effective information rate = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 4
# aided by a CRC-4 with generator 0x3
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.959233            0.05             400             417
            0.25        0.907029            0.05             400             441
             0.5        0.754717            0.05             400             530
            0.75        0.544218            0.05             400             735
               1        0.323625            0.05             400            1236
            1.25        0.162668            0.05             400            2459
             1.5       0.0613027            0.05             400            6525
            1.75       0.0202163            0.05             400           19786
               2      0.00600772            0.05             400           66581
            2.25      0.00158404            0.05             400          252519
             2.5     0.000509422            0.05             400          785204
            2.75     0.000161002            0.05             400     2.48444e+06
               3     5.20259e-05            0.05             400     7.68847e+06
            3.25     1.87476e-05            0.05             400      2.1336e+07
             3.5      6.0427e-06       0.0520579             369     6.10654e+07
            3.75     2.02328e-06       0.0719816             193     9.53899e+07
               4     4.60069e-07        0.147442              46      9.9985e+07


==> data/float/1024-0.5-4-CRC8.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.507812
# Effective information rate = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 4
# aided by a CRC-8 with generator 0xd5
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.979118       0.0130101            5908            6034
            0.25        0.928074       0.0288675            1200            1293
             0.5        0.806452       0.0353553             800             992
            0.75         0.57943       0.0288675            1200            2071
               1         0.35629       0.0130101            5908           16582
            1.25        0.172142       0.0288675            1200            6971
             1.5       0.0708466       0.0353553             800           11292
            1.75       0.0217069       0.0288675            1200           55282
               2      0.00612892       0.0130101            5908          963954
            2.25      0.00153878       0.0288675            1200          779838
             2.5     0.000352215       0.0353553             800     2.27134e+06
            2.75      7.5918e-05       0.0288675            1200     1.58065e+07
               3     1.77204e-05       0.0196913            2579     1.45539e+08
            3.25     4.39174e-06       0.0400642             623     1.41857e+08
             3.5        1.29e-06       0.0880451             129           1e+08
            3.75     3.06667e-07        0.147442              46         1.5e+08
               4           9e-08        0.235702              18           2e+08


==> data/float/1024-0.5-4.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 4
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.967024           0.005           40000           41364
            0.25        0.893376           0.005           40000           44774
             0.5        0.746394           0.005           40000           53591
            0.75        0.542623           0.005           40000           73716
               1        0.327582           0.005           40000          122107
            1.25        0.165202           0.005           40000          242128
             1.5        0.071832           0.005           40000          556855
            1.75       0.0291484           0.005           40000     1.37229e+06
               2       0.0114297           0.005           40000     3.49966e+06
            2.25      0.00459297           0.005           40000     8.70897e+06
             2.5       0.0018701      0.00731253           18701           1e+07
            2.75       0.0007514       0.0115362            7514           1e+07
               3       0.0002918       0.0185122            2918           1e+07
            3.25       0.0001221       0.0286182            1221           1e+07
             3.5        3.95e-05       0.0503155             395           1e+07
            3.75        1.25e-05       0.0894427             125           1e+07
               4         4.4e-06        0.150756              44           1e+07


==> data/float/1024-0.5-8-CRC16.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.515625
# Effective information rate = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 8
# aided by a CRC-16 with generator 0x8005
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.977597       0.0263523            1440            1473
            0.25        0.924262       0.0263523            1440            1558
             0.5        0.778378       0.0263523            1440            1850
            0.75        0.549199       0.0263523            1440            2622
               1        0.320784       0.0263523            1440            4489
            1.25        0.150345       0.0263523            1440            9578
             1.5       0.0519893       0.0263523            1440           27698
            1.75       0.0139987       0.0263523            1440          102867
               2      0.00319358       0.0263523            1440          450905
            2.25     0.000633165       0.0263523            1440     2.27429e+06
             2.5     0.000105074       0.0263523            1440     1.37046e+07
            2.75     1.73229e-05       0.0263523            1440     8.31271e+07
               3     3.04995e-06       0.0300421            1108     3.63285e+08
            3.25         5.5e-07         0.06742             220           4e+08
             3.5       1.325e-07        0.137361              53           4e+08
            3.75           2e-08        0.353553               8           4e+08
               4           5e-09        0.707107               2           4e+08


==> data/float/1024-0.5-8-CRC4.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.503906
# Effective information rate = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 8
# aided by a CRC-4 with generator 0x3
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.952381            0.05             400             420
            0.25        0.843882            0.05             400             474
             0.5        0.675676            0.05             400             592
            0.75        0.421496            0.05             400             949
               1        0.224719            0.05             400            1780
            1.25       0.0799361            0.05             400            5004
             1.5       0.0297774            0.05             400           13433
            1.75      0.00955795            0.05             400           41850
               2      0.00275809            0.05             400          145028
            2.25     0.000798408            0.05             400          500997
             2.5     0.000292181            0.05             400     1.36902e+06
            2.75     0.000100376            0.05             400     3.98501e+06
               3     3.94475e-05            0.05             400     1.01401e+07
            3.25     1.52071e-05            0.05             400     2.63035e+07
             3.5     5.46926e-06       0.0522708             366     6.69195e+07
            3.75     1.82435e-06       0.0755929             175     9.59244e+07
               4         4.5e-07        0.149071              45           1e+08


==> data/float/1024-0.5-8-CRC8.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.507812
# Effective information rate = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 8
# aided by a CRC-8 with generator 0xd5
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.959233       0.0288675            1200            1251
            0.25        0.868936       0.0288675            1200            1381
             0.5        0.707965       0.0288675            1200            1695
            0.75        0.455235       0.0288675            1200            2636
               1        0.253111       0.0288675            1200            4741
            1.25        0.110325       0.0288675            1200           10877
             1.5       0.0324552       0.0288675            1200           36974
            1.75      0.00867616       0.0288675            1200          138310
               2       0.0019195       0.0288675            1200          625162
            2.25      0.00037572       0.0288675            1200     3.19387e+06
             2.5      8.5398e-05       0.0288675            1200     1.40518e+07
            2.75     2.02879e-05       0.0288675            1200     5.91484e+07
               3     5.69603e-06       0.0299342            1116     1.95926e+08
            3.25     1.82835e-06       0.0433555             532     2.90972e+08
             3.5     6.16755e-07       0.0735215             185     2.99957e+08
            3.75     2.13333e-07           0.125              64           3e+08
               4           7e-08        0.218218              21           3e+08


==> data/float/1024-0.5-8.dat <==
# Performance of Polar Code of block length N = 1024 and rate R = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 8
#          Eb/N0             P_e           delta         N_error          Trials
               0        0.949127           0.005           40000           42144
            0.25        0.848482           0.005           40000           47143
             0.5        0.670646           0.005           40000           59644
            0.75        0.452612           0.005           40000           88376
               1        0.250979           0.005           40000          159376
            1.25        0.118476           0.005           40000          337620
             1.5        0.051786           0.005           40000          772410
            1.75       0.0216899           0.005           40000     1.84418e+06
               2      0.00937396           0.005           40000     4.26714e+06
            2.25      0.00405696      0.00503148           39501      9.7366e+06
             2.5       0.0017546      0.00754937           17546           1e+07
            2.75       0.0007128       0.0118445            7128           1e+07
               3       0.0002872       0.0186598            2872           1e+07
            3.25       0.0001084       0.0303728            1084           1e+07
             3.5        3.91e-05       0.0505722             391           1e+07
            3.75        1.45e-05       0.0830455             145           1e+07
               4         3.1e-06        0.179605              31           1e+07


==> data/float/2048-0.5-1.dat <==
# Performance of Polar Code of block length N = 2048 and rate R = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 1
#          Eb/N0             P_e           delta         N_error          Trials
               0               1            0.05             400             400
            0.25               1            0.05             400             400
             0.5        0.990099            0.05             400             404
            0.75        0.913242            0.05             400             438
               1        0.742115            0.05             400             539
            1.25         0.49505            0.05             400             808
             1.5        0.269906            0.05             400            1482
            1.75         0.11994            0.05             400            3335
               2       0.0398327            0.05             400           10042
            2.25       0.0113337            0.05             400           35293
             2.5      0.00314273            0.05             400          127278
            2.75     0.000885922            0.05             400          451507
               3     0.000227782            0.05             400     1.75606e+06
            3.25     6.28904e-05            0.05             400     6.36027e+06
             3.5      1.8891e-05            0.05             400     2.11741e+07
            3.75     5.77699e-06            0.05             400     6.92402e+07
               4        1.51e-06       0.0813788             151           1e+08


==> data/float/4096-0.5-1.dat <==
# Performance of Polar Code of block length N = 4096 and rate R = 0.5
# Used for communicating over BAWGNC.
# Decoded using a SC List Decoder with L = 1
#          Eb/N0             P_e           delta         N_error          Trials
               0               1            0.05             400             400
            0.25               1            0.05             400             400
             0.5        0.997506            0.05             400             401
            0.75        0.973236            0.05             400             411
               1        0.821355            0.05             400             487
            1.25        0.515464            0.05             400             776
             1.5        0.222099            0.05             400            1801
            1.75       0.0607441            0.05             400            6585
               2       0.0138088            0.05             400           28967
            2.25      0.00296567            0.05             400          134877
             2.5     0.000589743            0.05             400          678261
            2.75     0.000113377            0.05             400     3.52806e+06
               3     2.27012e-05            0.05             400     1.76202e+07
            3.25     4.94221e-06       0.0512316             381      7.7091e+07
             3.5        1.25e-06       0.0894427             125           1e+08
            3.75         3.3e-07        0.174078              33           1e+08
               4           8e-08        0.353553               8           1e+08

